Improved Classical and Quantum Algorithms for the Shortest Vector Problem via Bounded Distance Decoding

The most important computational problem on lattices is the Shortest Vector Problem (SVP). In this paper, we present new algorithms that improve the state-of-the-art for provable classical/quantum algorithms for SVP. We present the following results. $\bullet$ A new algorithm for SVP that provides a smooth tradeoff between time complexity and memory requirement. For any positive integer $4\leq q\leq \sqrt{n}$, our algorithm takes $q^{13n+o(n)}$ time and requires $poly(n)\cdot q^{16n/q^2}$ memory. This tradeoff which ranges from enumeration ($q=\sqrt{n}$) to sieving ($q$ constant), is a consequence of a new time-memory tradeoff for Discrete Gaussian sampling above the smoothing parameter. $\bullet$ A quantum algorithm for SVP that runs in time $2^{0.950n+o(n)}$ and requires $2^{0.5n+o(n)}$ classical memory and poly(n) qubits. In Quantum Random Access Memory (QRAM) model this algorithm takes only $2^{0.835n+o(n)}$ time and requires a QRAM of size $2^{0.293n+o(n)}$, poly(n) qubits and $2^{0.5n}$ classical space. This improves over the previously fastest classical (which is also the fastest quantum) algorithm due to [ADRS15] that has a time and space complexity $2^{n+o(n)}$. $\bullet$ A classical algorithm for SVP that runs in time $2^{1.669n+o(n)}$ time and $2^{0.5n+o(n)}$ space. This improves over an algorithm of [CCL18] that has the same space complexity. The time complexity of our classical and quantum algorithms are obtained using a known upper bound on a quantity related to the lattice kissing number which is $2^{0.402n}$. We conjecture that for most lattices this quantity is a $2^{o(n)}$. Assuming that this is the case, our classical algorithm runs in time $2^{1.292n+o(n)}$, our quantum algorithm runs in time $2^{0.750n+o(n)}$ and our quantum algorithm in QRAM model runs in time $2^{0.667n+o(n)}$.

==> svp_complexity_spherical_caps_classical.txt <==
0.0 1.2924813633576477
0.001 1.293489369240748
0.002 1.2944858227409182
0.003 1.295481373356035
0.004 1.2964894532305975
0.005 1.2974858270504532
0.006 1.2984813726435807
0.007 1.2994894473473855
0.008 1.30048589790354
0.009000000000000001 1.301481361272221
0.01 1.3024893513159794
0.011 1.3034860371033035
0.012 1.3044813407673568
0.013000000000000001 1.305489166376717
0.014 1.3064862479049684
0.015 1.3074813141469797
0.016 1.3084888953050555
0.017 1.3094865350334228
0.018000000000000002 1.310481285939679
0.019 1.3114885424300475
0.02 1.3124869046997079
0.021 1.3134812622015202
0.022 1.3144881136516169
0.023 1.3154873646163945
0.024 1.316481250531747
0.025 1.3174876164566034
0.026000000000000002 1.3184879240118297
0.027 1.3194812600872952
0.028 1.3204870599335474
0.029 1.3214885936432277
0.03 1.3224813015960881
0.031 1.3234864547861926
0.032 1.3244893858085849
0.033 1.3254813873690943
0.034 1.3264858133456856
0.035 1.3274903143574008
0.036000000000000004 1.3284815313111293
0.037 1.3294851495814501
0.038 1.3304913947001942
0.039 1.3314817489303876
0.04 1.3324844791107244
0.041 1.3334926438167929
0.042 1.334482057346686
0.043000000000000003 1.335483819206745
0.044 1.3364940802633973
0.045 1.3374824752984178
0.046 1.3384831888055695
0.047 1.3394957241784011
0.048 1.3404830231482008
0.049 1.3414826085115266
0.05 1.342494843035889
0.051000000000000004 1.3434837228872196
0.052000000000000005 1.3444821006012988
0.053 1.3454930915090206
0.054 1.3464845981382623
0.055 1.3474816890266232
0.056 1.3484913548577944
0.057 1.3494856741574441
0.058 1.3504813994156255
0.059000000000000004 1.3514896591074983
0.06 1.3524869778346345
0.061 1.3534812590727814
0.062 1.3544880320043724
0.063 1.3554885376925816
0.064 1.3564812969775226
0.065 1.3574865030136396
0.066 1.3584903838847513
0.067 1.3594815437814882
0.068 1.3604851033161218
0.069 1.3614925481918918
0.07 1.3624820318044455
0.07100000000000001 1.3634838658034583
0.07200000000000001 1.3644950640173366
0.073 1.365482795028888
0.074 1.3664828250719414
0.075 1.3674955175370245
0.076 1.3684838690933372
0.077 1.3694820174149933
0.078 1.3704927721059734
0.079 1.3714852912843623
0.08 1.372481480814307
0.081 1.3734902185400646
0.082 1.3744871005273498
0.083 1.375481254929679
0.084 1.3764878972759744
0.085 1.377489337376046
0.08600000000000001 1.3784813810875631
0.08700000000000001 1.37948585045693
0.088 1.380492044000902
0.089 1.3814819022683784
0.09 1.3824841219189017
0.091 1.3834952641762557
0.092 1.3844828630926043
0.093 1.385482757175526
0.094 1.3864953096249715
0.095 1.387484309805699
0.096 1.3884818034018114
0.097 1.3894918839029244
0.098 1.390486290261886
0.099 1.3914813094166656
0.1 1.3924888420937316
0.101 1.3934888539068389
0.10200000000000001 1.3944813256642847
0.10300000000000001 1.3954862356944613
0.10400000000000001 1.3964920517593202
0.105 1.3974819041944566
0.106 1.398484117841404
0.107 1.3994959363918045
0.108 1.400483098641821
0.109 1.401482543287864
0.11 1.4024946329004686
0.111 1.4034849642041392
0.112 1.404481568380939
0.113 1.4054907330531345
0.114 1.4064875576196254
0.115 1.4074812510373287
0.116 1.408487418777805
0.117 1.409490937143385
0.11800000000000001 1.4104816507182325
0.11900000000000001 1.4114847508047648
0.12 1.4124951625230204
0.121 1.4134828284033971
0.122 1.4144827914095242
0.123 1.4154954148379533
0.124 1.4164848465643654
0.125 1.41748160438439
0.126 1.4184909272593256
0.127 1.4194877691369872
0.128 1.4204812550092858
0.129 1.4214872090750126
0.13 1.4224916614932541
0.131 1.42348181002189
0.132 1.4244843284575566
0.133 1.425496590412511
0.134 1.4264833375871555
0.135 1.427482355026868
0.136 1.428494004704703
0.137 1.429485907266266
0.138 1.4304813598173831
0.139 1.4314893387231704
0.14 1.4324895899850987
0.14100000000000001 1.4334814152447317
0.14200000000000002 1.4344856597275184
0.14300000000000002 1.4354944580022537
0.14400000000000002 1.4364825950719875
0.145 1.4374830430589811
0.146 1.4384961659400965
0.147 1.4394849743755593
0.148 1.4404815653847711
0.149 1.4414907164986686
0.15 1.4424886295107915
0.151 1.4434813046618318
0.152 1.44448642408276
0.153 1.4454936380773395
0.154 1.446482340100392
0.155 1.4474833695901463
0.156 1.4484970913405062
0.157 1.4494847521273784
0.158 1.4504816351417709
0.159 1.4514910869271522
0.16 1.4524886223497635
0.161 1.453481304043235
0.162 1.4544864301995333
0.163 1.4554940335178974
0.164 1.4564824607463198
0.165 1.4574832073899167
0.166 1.4584966378449962
0.167 1.459485190810602
0.168 1.4604815058382714
0.169 1.4614903727835236
0.17 1.4624895808652252
0.171 1.4634814139522274
0.17200000000000001 1.464485666492907
0.17300000000000001 1.465495718570888
0.17400000000000002 1.4664830211673094
0.17500000000000002 1.4674826102633063
0.176 1.468494848631615
0.177 1.4694864179074942
0.178 1.4704812963664429
0.179 1.4714886841837043
0.18 1.4724916955461538
0.181 1.473481818014828
0.182 1.4744843096250815
0.183 1.4754989463674322
0.184 1.4764842693214957
0.185 1.4774818209768104
0.186 1.4784919612623613
0.187 1.479488745260289
0.188 1.4804813151070162
0.189 1.4814863261184443
0.19 1.4824953416267486
0.191 1.4834828896902088
0.192 1.484482731432569
0.193 1.4854952299804354
0.194 1.4864866431673303
0.195 1.4874812775848483
0.196 1.488488414140312
0.197 1.4894926747065715
0.198 1.490482065662156
0.199 1.491483804285603
0.2 1.4924982563691531
0.201 1.4934851974183767
0.202 1.4944815041429762
0.203 1.4954903625388996
0.20400000000000001 1.496490775235581
0.20500000000000002 1.4974816180415809
0.20600000000000002 1.498484851158973
0.20700000000000002 1.4994989020861589
0.20800000000000002 1.5004842508739547
0.209 1.5014818291160903
0.21 1.5024919967785446
0.211 1.5034895080580095
0.212 1.5044814037914445
0.213 1.5054857208236607
0.214 1.506497495500111
0.215 1.5074836830227378
0.216 1.5084821244666564
0.217 1.509493181000586
0.218 1.5104887750674243
0.219 1.5114813179315152
0.22 1.5124863011647323
0.221 1.513496788567181
0.222 1.5144834117896107
0.223 1.5154823016560304
0.224 1.5164938199612255
0.225 1.5174885169246586
0.226 1.5184812953143707
0.227 1.519486521018745
0.228 1.5204967444990067
0.229 1.5214833952167652
0.23 1.5224823133816876
0.231 1.523493860828097
0.232 1.5244887146444437
0.233 1.525481312262997
0.234 1.52648635186513
0.23500000000000001 1.527497367051382
0.23600000000000002 1.5284836330024578
0.23700000000000002 1.5294821551643378
0.23800000000000002 1.5304932156728879
0.23900000000000002 1.5314893910363518
0.24 1.5324813880547954
0.241 1.5334822527443528
0.242 1.5344835037868882
0.243 1.5354832079791052
0.244 1.5364698951906879
0.245 1.5374565824022706
0.246 1.538443269613853
0.247 1.539429956825436
0.248 1.5404166440370186
0.249 1.5414014181600306
0.25 1.5423738560853197
0.251 1.5433462940106089
0.252 1.544318731935898
0.253 1.545291169861187
0.254 1.5462636077864764
0.255 1.547235044928104
0.256 1.5481935381555096
0.257 1.5491520313829152
0.258 1.550110524610321
0.259 1.5510690178377267
0.26 1.5520275110651323
0.261 1.552986004292538
0.262 1.5539319677048846
0.263 1.5548768112829081
0.264 1.5558216548609316
0.265 1.556766498438955
0.266 1.5577113420169786
0.267 1.558656185595002
0.268 1.559592048207926
0.269 1.5605235280399656
0.27 1.5614550078720053
0.271 1.562386487704045
0.272 1.5633179675360847
0.273 1.5642494473681243
0.274 1.5651765666193436
0.275 1.5660949598382892
0.276 1.5670133530572348
0.277 1.5679317462761806
0.278 1.5688501394951262
0.279 1.5697685327140718
0.28 1.5706869259330176
0.281 1.571593774623861
0.28200000000000003 1.5724993499477056
0.28300000000000003 1.57340492527155
0.28400000000000003 1.5743105005953946
0.28500000000000003 1.5752160759192393
0.28600000000000003 1.5761216512430838
0.28700000000000003 1.5770225356560466
0.28800000000000003 1.577915553725658
0.289 1.5788085717952691
0.29 1.5797015898648805
0.291 1.5805946079344917
0.292 1.5814876260041029
0.293 1.5823806440737143
0.294 1.5832644204286639
0.295 1.5841451341287802
0.296 1.5850258478288966
0.297 1.5859065615290129
0.298 1.5867872752291292
0.299 1.5876679889292455
0.3 1.5885483118469246
0.301 1.589416966611364
0.302 1.5902856213758032
0.303 1.5911542761402426
0.304 1.5920229309046818
0.305 1.592891585669121
0.306 1.5937602404335605
0.307 1.5946263342366103
0.308 1.5954831683386153
0.309 1.5963400024406202
0.31 1.5971968365426252
0.311 1.5980536706446302
0.312 1.5989105047466352
0.313 1.5997673388486402
0.314 1.6006206618116872
0.315 1.601465906640267
0.316 1.602311151468847
0.317 1.603156396297427
0.318 1.6040016411260067
0.319 1.6048468859545868
0.32 1.6056921307831666
0.321 1.6065340745432692
0.322 1.6073679548663409
0.323 1.6082018351894125
0.324 1.6090357155124844
0.325 1.6098695958355562
0.326 1.6107034761586279
0.327 1.6115373564816995
0.328 1.6123692495889599
0.329 1.6131919838040376
0.33 1.6140147180191153
0.331 1.6148374522341933
0.332 1.615660186449271
0.333 1.6164829206643487
0.334 1.6173056548794265
0.335 1.6181283890945042
0.336 1.618940566507174
0.337 1.6197523668803084
0.338 1.6205641672534428
0.339 1.621375967626577
0.34 1.6221877679997114
0.341 1.6229995683728458
0.342 1.62381136874598
0.343 1.624616182856737
0.34400000000000003 1.625417255750358
0.34500000000000003 1.6262183286439786
0.34600000000000003 1.6270194015375994
0.34700000000000003 1.6278204744312204
0.34800000000000003 1.628621547324841
0.34900000000000003 1.6294226202184618
0.35000000000000003 1.630221223869889
0.35100000000000003 1.6310117699601654
0.352 1.6318023160504416
0.353 1.6325928621407177
0.354 1.6333834082309941
0.355 1.6341739543212703
0.356 1.6349645004115467
0.357 1.635755046501823
0.358 1.6365382102577681
0.359 1.637318424742058
0.36 1.6380986392263477
0.361 1.6388788537106376
0.362 1.6396590681949275
0.363 1.6404392826792171
0.364 1.6412194971635068
0.365 1.6419987966518867
0.366 1.6427688694468146
0.367 1.6435389422417424
0.368 1.6443090150366702
0.369 1.645079087831598
0.37 1.645849160626526
0.371 1.6466192334214538
0.372 1.6473893062163816
0.373 1.6481557879798774
0.374 1.648915903910543
0.375 1.6496760198412086
0.376 1.6504361357718742
0.377 1.6511962517025398
0.378 1.6519563676332054
0.379 1.652716483563871
0.38 1.6534765994945366
0.381 1.654231583659837
0.382 1.6549819226406273
0.383 1.6557322616214176
0.384 1.656482600602208
0.385 1.6572329395829983
0.386 1.6579832785637887
0.387 1.658733617544579
0.388 1.6594839565253694
0.389 1.660228708074025
0.39 1.660969445281473
0.391 1.6617101824889209
0.392 1.6624509196963688
0.393 1.6631916569038168
0.394 1.6639323941112647
0.395 1.6646731313187126
0.396 1.6654138685261606
0.397 1.6661496000106117
0.398 1.6668809060487177
0.399 1.6676122120868235
0.4 1.6683435181249293
0.401 1.6690748241630353
0.402 1.6698061302011413


==> svp_complexity_spherical_caps_quantum.txt <==
0.0 0.7500018389674106
0.001 0.75050146403677
0.002 0.7510000012152598
0.003 0.7515013101183997
0.004 0.75200203914839
0.005 0.7525000643526026
0.006 0.753000855576674
0.007 0.7535027360862803
0.008 0.754000231010251
0.009000000000000001 0.7545004860530954
0.01 0.7550035320163061
0.011 0.7555005122998942
0.012 0.7560002126946732
0.013000000000000001 0.7565026978029797
0.014 0.7570009197675953
0.015 0.7575000470867141
0.016 0.7580019527154285
0.017 0.7585014653958492
0.018000000000000002 0.7590000012548692
0.019 0.7595013088238274
0.02 0.7600021616055365
0.021 0.7605000876670714
0.022 0.7610007786445986
0.023 0.7615030212577739
0.024 0.7620003192353688
0.025 0.7625003751422245
0.026000000000000002 0.763003219739998
0.027 0.7635007093176505
0.028 0.7640001117309545
0.029 0.7645022955267847
0.03 0.7650012717192638
0.031 0.7655000022763986
0.032 0.766001506714872
0.033 0.7665020206945272
0.034 0.767000061097015
0.035 0.7675008676886055
0.036000000000000004 0.7680029709481342
0.037 0.768500302965487
0.038 0.7690003932904701
0.039 0.7695032726916229
0.04 0.7700007431099907
0.041 0.7705000988223278
0.042 0.7710022353953688
0.043000000000000003 0.7715013972153547
0.044 0.7720000000465432
0.045 0.7725013753344666
0.046 0.7730022814241121
0.047 0.7735001131870013
0.048 0.7740007088162069
0.049 0.7745034123374427
0.05 0.7750004549300119
0.051000000000000004 0.775500252614145
0.052000000000000005 0.7760028360999026
0.053 0.7765010424251075
0.054 0.7770000239688567
0.055 0.7775017821946877
0.056 0.7780018932857318
0.057 0.7785000405885849
0.058 0.7790009552711381
0.059000000000000004 0.7795030255898197
0.06 0.7800003206497739
0.061 0.7805003736065593
0.062 0.781003215221243
0.063 0.7815008827974967
0.064 0.7820000559506052
0.065 0.7825020079251479
0.066 0.7830017461457754
0.067 0.7835000215255471
0.068 0.7840010657118934
0.069 0.7845029302777924
0.07 0.7850002900264339
0.07100000000000001 0.7855004083909775
0.07200000000000001 0.7860033161455702
0.073 0.7865008816211447
0.074 0.7870000562483421
0.075 0.7875020097134363
0.076 0.788001816950337
0.077 0.7885000300462638
0.078 0.7890010112548178
0.079 0.7895031171272904
0.08 0.7900003510231366
0.081 0.7905003421360302
0.082 0.791003121214675
0.083 0.7915010408931514
0.084 0.7920000242026671
0.085 0.7925017842139752
0.08600000000000001 0.7930021218458724
0.08700000000000001 0.7935000797791127
0.088 0.7940008029831782
0.089 0.7945036165457141
0.09 0.7950005316679503
0.091 0.795500200466057
0.092 0.7960026536243675
0.093 0.7965014031492712
0.094 0.797000000087215
0.095 0.7975013694161737
0.096 0.7980027179798863
0.097 0.7985002257512263
0.098 0.7990004937843124
0.099 0.7995035528832375
0.1 0.8000009018416763
0.101 0.8005000512665315
0.10200000000000001 0.8010019792478345
0.10300000000000001 0.8015020532201084
0.10400000000000001 0.8020000668816752
0.105 0.8025008464345693
0.106 0.8030037052248774
0.107 0.8035005661284603
0.108 0.8040001801058967
0.109 0.8045025778305817
0.11 0.805001574984159
0.111 0.8055000064058397
0.112 0.8060012083731456
0.113 0.8065031199031947
0.114 0.8070003519585027
0.115 0.807500341210404
0.116 0.8080031184072302
0.117 0.808501243866496
0.11800000000000001 0.8090000036210478
0.11900000000000001 0.8095015375826589
0.12 0.8100027097092769
0.121 0.8105002233634008
0.122 0.8110004973446936
0.123 0.8115035624584384
0.124 0.8120010286735908
0.125 0.8125000261147194
0.126 0.8130018004153874
0.127 0.8135024482636424
0.128 0.8140001527926464
0.129 0.8145006197720731
0.13 0.8150038800458558
0.131 0.8155009067548342
0.132 0.8160000500991025
0.133 0.8165019719319159
0.134 0.8170023178519421
0.135 0.8175001214438411
0.136 0.8180006885885227
0.137 0.8185040501499945
0.138 0.8190008643280979
0.139 0.8195000607405034
0.14 0.820002036234108
0.14100000000000001 0.8205023097457425
0.14200000000000002 0.821000119587023
0.14300000000000002 0.8215006930506379
0.14400000000000002 0.8220040610018613
0.145 0.8225008967990386
0.146 0.8230000524820783
0.147 0.823501986791453
0.148 0.8240024245166924
0.149 0.8245001468821915
0.15 0.8250006318965752
0.151 0.8255039104073905
0.152 0.8260010090732444
0.153 0.8265000293592647
0.154 0.8270018267598476
0.155 0.8275026723431896
0.156 0.8280002126891216
0.157 0.828500513659075
0.158 0.8290036060637356
0.159 0.8295012158603385
0.16 0.8300000053069505
0.161 0.8305015692918853
0.162 0.831003073308683
0.163 0.8315003363685884
0.164 0.8320003569696605
0.165 0.8325031658664973
0.166 0.8330015419691748
0.167 0.833500004457498
0.168 0.8340012378377585
0.169 0.8345036576907645
0.17 0.8350005475741397
0.171 0.8355001908531352
0.17200000000000001 0.8360026182069925
0.17300000000000001 0.83650202259329
0.17400000000000002 0.8370000614287677
0.17500000000000002 0.8375008664358978
0.176 0.8380044662402427
0.177 0.8385008865335872
0.178 0.8390000550115335
0.179 0.8395020022587026
0.18 0.8400027035858117
0.181 0.8405002216013283
0.182 0.8410004999925174
0.183 0.8415035695655452
0.184 0.8420014043194298
0.185 0.8425000000967181
0.186 0.8430013682520783
0.187 0.8435036417230554
0.188 0.8440005413840693
0.189 0.8445001945492717
0.19 0.8450026318998763
0.191 0.8455021631074531
0.192 0.8460000879708612
0.193 0.8465007777369231
0.194 0.8470042632942347
0.195 0.8475010884674876
0.196 0.848000017538278
0.197 0.8485017227054611
0.198 0.8490032364228096
0.199 0.8495003919540953
0.2 0.8500003038316307
0.201 0.8505030027882858
0.202 0.8510019420639643
0.203 0.8515000480238121
0.20400000000000001 0.8520009209028662
0.20500000000000002 0.85250459162647
0.20600000000000002 0.8530009970586743
0.20700000000000002 0.8535000314586051
0.20800000000000002 0.8540018431306627
0.209 0.8545031931344067
0.21 0.8550003769300398
0.211 0.8555003173859801
0.212 0.8560030452408075
0.213 0.8565020002090465
0.214 0.8570000575652525
0.215 0.8575008812993608
0.216 0.858004502326849
0.217 0.8585011072542179
0.218 0.8590000152359589
0.219 0.8595016990787241
0.22 0.8600035104473012
0.221 0.8605004913300076
0.222 0.8610002266188673
0.223 0.861502747011484
0.224 0.8620023542648505
0.225 0.862500129919779
0.226 0.8630006688165828
0.227 0.8635040018136072
0.228 0.8640014543529141
0.229 0.8645000009509495
0.23 0.8650013193786635
0.231 0.8655042456843738
0.232 0.8660007894729597
0.233 0.8665000828159674
0.234 0.8670021563228791
0.23500000000000001 0.8675030808303675
0.23600000000000002 0.8680003388692421
0.23700000000000002 0.8685003543934794
0.23800000000000002 0.8690031581566628
0.23900000000000002 0.8695021346660969
0.24 0.8700000822898615
0.241 0.870500795069671
0.242 0.8710043038987383
0.243 0.8715013878173095
0.244 0.8720000000079835
0.245 0.8725013847597687
0.246 0.8730043191549213
0.247 0.8735008214519873
0.248 0.8740000728431995
0.249 0.8745021039296861
0.25 0.8750033082499429
0.251 0.8755004173015588
0.252 0.8760002821830182
0.253 0.8765029336178017
0.254 0.8770024676491075
0.255 0.8775001576822186
0.256 0.8780006100044667
0.257 0.8785038554568487
0.258 0.8790017806040005
0.259 0.8795000255163454
0.26 0.8800010388957932
0.261 0.8805048516959053
0.262 0.8810012309886636
0.263 0.8815000043540014
0.264 0.882001552078246
0.265 0.8825042776012435
0.266 0.8830008033208812
0.267 0.8835000783944915
0.268 0.8840021334279184
0.269 0.8845034876237665
0.27 0.8850004827835107
0.271 0.8855002325079735
0.272 0.8860027674976403
0.273 0.8865028177152674
0.274 0.8870002552458455
0.275 0.8875004522570953
0.276 0.8880034395388967
0.277 0.8885022547488648
0.278 0.8890001072849901
0.279 0.8895007239186454
0.28 0.8900041355237605
0.281 0.8905017863203778
0.28200000000000003 0.8910000262072326
0.28300000000000003 0.8915010345051976
0.28400000000000003 0.8920048421668141
0.28500000000000003 0.8925014007694096
0.28600000000000003 0.8930000000693925
0.28700000000000003 0.8935013717867308
0.28800000000000003 0.8940049022757179
0.289 0.8945010872003949
0.29 0.8950000177001309
0.291 0.8955017243122083
0.292 0.8960043511807447
0.293 0.8965008355035892
0.294 0.8970000687212025
0.295 0.8975020814310942
0.296 0.8980038810847695
0.297 0.8985006363759872
0.298 0.8990001435686286
0.299 0.8995024333147914
0.3 0.9000034837621191
0.301 0.9005004813421488
0.302 0.9010002335137781
0.303 0.9015027709779808
0.304 0.902003151827518
0.305 0.9025003627749141
0.306 0.9030003306843332
0.307 0.903503086299842
0.308 0.9040028787564354
0.309 0.9045002739159912
0.31 0.9050004280851222
0.311 0.9055033720451369
0.312 0.90600265890529
0.313 0.9065002088963976
0.314 0.9070005196188007
0.315 0.9075036218851369
0.316 0.9080024875314946
0.317 0.908500162756736
0.318 0.909000600106364
0.319 0.9095038304183759
0.32 0.910002360813324
0.321 0.9105001314672847
0.322 0.911000665307468
0.323 0.9115039931912057
0.324 0.9120022758695839
0.325 0.9125001119478904
0.326 0.9130007119405447
0.327 0.9135041067181395
0.328 0.9140022307790673
0.329 0.9145001020876348
0.33 0.915000737702687
0.331 0.9155041685019594
0.332 0.9160022245997802
0.333 0.9165001007642682
0.334 0.9170007412892931
0.335 0.9175041770535756
0.336 0.9180022573879143
0.337 0.9185001078633815
0.338 0.9190007224134424
0.339 0.9195041319116088
0.34 0.9200023302165551
0.341 0.9205001242973078
0.342 0.9210006818249922
0.343 0.921504033661688
0.34400000000000003 0.9220024451941051
0.34500000000000003 0.9225001520237286
0.34600000000000003 0.9230006213293726
0.34700000000000003 0.9235038839554365
0.34800000000000003 0.9240026054824044
0.34900000000000003 0.9245001940639725
0.35000000000000003 0.9250005438060649
0.35100000000000003 0.9255036855291323
0.352 0.9260028153145352
0.353 0.9265002545209866
0.354 0.9270004532267438
0.355 0.9275034422220257
0.356 0.9280030800122889
0.357 0.9285003385969637
0.358 0.9290003546730672
0.359 0.9295031589942931
0.36 0.9300034060032853
0.361 0.9305004526106118
0.362 0.9309991889890682
0.363 0.9314979460913408
0.364 0.9319967031936136
0.365 0.9324954602958864
0.366 0.9329891581198155
0.367 0.9334823154862624
0.368 0.9339754728527092
0.369 0.934468630219156
0.37 0.9349617875856029
0.371 0.9354549449520496
0.372 0.9359442895335031
0.373 0.9364319252126978
0.374 0.9369195608918928
0.375 0.9374071965710876
0.376 0.9378948322502825
0.377 0.9383824679294773
0.378 0.9388679192621332
0.379 0.9393501097477195
0.38 0.9398323002333058
0.381 0.940314490718892
0.382 0.9407966812044781
0.383 0.9412788716900644
0.384 0.9417608763771275
0.385 0.9422376966491437
0.386 0.9427145169211599
0.387 0.943191337193176
0.388 0.9436681574651923
0.389 0.9441449777372086
0.39 0.9446217980092247
0.391 0.945095493061425
0.392 0.9455670166262689
0.393 0.9460385401911127
0.394 0.9465100637559565
0.395 0.9469815873208003
0.396 0.9474531108856441
0.397 0.9479242863983609
0.398 0.948390585327444
0.399 0.9488568842565271
0.4 0.9493231831856103
0.401 0.9497894821146934
0.402 0.9502557810437765


==> svp_complexity_spherical_caps_quantum_improved.txt <==
0.0 0.667446547718872
0.001 0.6678808866250425
0.002 0.6683173379888703
0.003 0.6687559217519955
0.004 0.6690303850696488
0.005 0.6692483529358988
0.006 0.6694673845626645
0.007 0.6696874900362448
0.008 0.6699086795984145
0.009000000000000001 0.67013096364979
0.01 0.6704229852123089
0.011 0.6708719949811097
0.012 0.671323258108299
0.013000000000000001 0.6717767967370214
0.014 0.6721477733767616
0.015 0.6723731216355302
0.016 0.6725996048547742
0.017 0.6728272342384638
0.018000000000000002 0.6730560211706917
0.019 0.6732859772197417
0.02 0.6735171141422752
0.021 0.6739626327805937
0.022 0.6744297022099469
0.023 0.6748992062742614
0.024 0.6753183545494896
0.025 0.6755515773592881
0.026000000000000002 0.6757860142827234
0.027 0.6760216778206853
0.028 0.6762585806840503
0.029 0.6764967357986394
0.03 0.6767361563103276
0.031 0.6771595811675688
0.032 0.6776435644680066
0.033 0.6781301601854992
0.034 0.678545509360692
0.035 0.6787871568728929
0.036000000000000004 0.6790301068996816
0.037 0.6792743734566745
0.038 0.6795199708059676
0.039 0.6797669134622316
0.04 0.6800152161990017
0.041 0.680470409534315
0.042 0.680972546107356
0.043000000000000003 0.6814774947209743
0.044 0.6818330085573756
0.045 0.6820836962013372
0.046 0.6823357855868374
0.047 0.6825892925112083
0.048 0.6828442330632654
0.049 0.6831006236308738
0.05 0.6833849276811211
0.051000000000000004 0.6839036096768638
0.052000000000000005 0.6844252937785725
0.053 0.6849261553217665
0.054 0.6851850790017857
0.055 0.6854454988467865
0.056 0.6857074324278688
0.057 0.6859708976545075
0.058 0.6862359127837238
0.059000000000000004 0.6865024964295781
0.06 0.6869292047708067
0.061 0.6874687607687336
0.062 0.6880115699688818
0.063 0.6883371710462662
0.064 0.6886064849550179
0.065 0.6888774197462952
0.066 0.6891499954484411
0.067 0.6894242324963438
0.068 0.6897001517430589
0.069 0.6900558477401418
0.07 0.6906145436139041
0.07100000000000001 0.6911767342671954
0.07200000000000001 0.6915432150153955
0.073 0.6918220515923659
0.074 0.6921026289655592
0.075 0.6923849696459474
0.076 0.6926690966234577
0.077 0.69295503338133
0.078 0.6932908270569063
0.079 0.6938700846903662
0.08 0.6944531090079554
0.081 0.6948068344056955
0.082 0.6950958982438578
0.083 0.6953868377839101
0.084 0.6956796784672398
0.085 0.6959744463039118
0.08600000000000001 0.6962711678905876
0.08700000000000001 0.6966423374203514
0.088 0.6972437600545123
0.089 0.6978340142804431
0.09 0.698132099379427
0.091 0.6984321845570518
0.092 0.6987342980825296
0.093 0.6990384688844147
0.094 0.6993447265722923
0.095 0.6996531014593929
0.096 0.7001196453355507
0.097 0.7007450516531326
0.098 0.7012137710225139
0.099 0.7015236080007435
0.1 0.7018356148239222
0.101 0.7021498238119408
0.10200000000000001 0.7024662680804137
0.10300000000000001 0.7027849815683267
0.10400000000000001 0.7031059990669318
0.105 0.7037332956848072
0.106 0.7043437319930651
0.107 0.7046639957544395
0.108 0.7049865874910651
0.109 0.7053115434896948
0.11 0.7056389009733008
0.111 0.7059686981351816
0.112 0.7063009741746845
0.113 0.7068206612018444
0.114 0.7074953724137266
0.115 0.7078565725351896
0.116 0.7081905239299766
0.117 0.7085270218806444
0.11800000000000001 0.7088661084575015
0.11900000000000001 0.7092078268832946
0.12 0.7095522215778186
0.121 0.7100146552779993
0.122 0.7107144263104416
0.123 0.7111049580976601
0.124 0.711451141711539
0.125 0.7118000780604414
0.126 0.7121518149817089
0.127 0.712506401693182
0.128 0.7128638888495354
0.129 0.7133237738124691
0.13 0.7140506659270326
0.131 0.7144132386564803
0.132 0.7147726430670676
0.133 0.7151350348778225
0.134 0.7155004688487623
0.135 0.715869001409343
0.136 0.7162406907304834
0.137 0.7167576935252116
0.138 0.7174154983541656
0.139 0.7177860557989465
0.14 0.7181598083990117
0.14100000000000001 0.7185368173547935
0.14200000000000002 0.718917145818811
0.14300000000000002 0.71930085898384
0.14400000000000002 0.7196880241762671
0.145 0.7203275146413881
0.146 0.7208428185098268
0.147 0.7212287184223387
0.148 0.7216181143204605
0.149 0.7220110772366178
0.15 0.722407680610647
0.151 0.7228080004054345
0.152 0.7232300891575906
0.153 0.7239457241936869
0.154 0.7243446520787512
0.155 0.7247473454260434
0.156 0.7251538845720326
0.157 0.7255643527161072
0.158 0.725978836065287
0.159 0.7263974239884748
0.16 0.7270741795975522
0.161 0.7275108535953173
0.162 0.7279278710541717
0.163 0.7283490501555858
0.164 0.728774485744835
0.165 0.7292042762843762
0.166 0.7296385240497343
0.167 0.73020843417687
0.168 0.7307309895388152
0.169 0.7311634957957059
0.17 0.731600523848305
0.171 0.7320421825670456
0.17200000000000001 0.732488585215558
0.17300000000000001 0.7329398497026413
0.17400000000000002 0.733458026087866
0.17500000000000002 0.734009230211678
0.176 0.7344585554410152
0.177 0.734912816100161
0.178 0.7353721381234966
0.179 0.735836652839833
0.18 0.736306497301201
0.181 0.7368335477938174
0.182 0.7373503523700483
0.183 0.7378180271489181
0.184 0.738291116233952
0.185 0.7387697665591093
0.186 0.7392541317640562
0.187 0.7397443726301445
0.188 0.740277878735794
0.189 0.7407598705100077
0.19 0.7412476708133743
0.191 0.7417414448451044
0.192 0.7422413657162845
0.193 0.7427476149902177
0.194 0.7432433215836651
0.195 0.7437406387924241
0.196 0.744244207070156
0.197 0.7447463373532858
0.198 0.745241032831078
0.199 0.7457419021428014
0.2 0.7462491281845766
0.201 0.7467425987091884
0.202 0.7472407520714881
0.203 0.7477451812694498
0.20400000000000001 0.7482453876177905
0.20500000000000002 0.7487408090207904
0.20600000000000002 0.7492424255794865
0.20700000000000002 0.7497494510430794
0.20800000000000002 0.7502421254369773
0.209 0.7507409145580451
0.21 0.7512459983892723
0.211 0.7517447540290048
0.212 0.7522407018957222
0.213 0.7527428604118304
0.214 0.7532487477500555
0.215 0.7537418415113689
0.216 0.7542410622333282
0.217 0.754746590500293
0.218 0.7552443875337121
0.219 0.7557406589657576
0.22 0.7562431505823661
0.221 0.7567483942835905
0.222 0.7572417058948053
0.223 0.7577411508280152
0.224 0.7582469099806127
0.225 0.7587442584623293
0.226 0.7592406476571854
0.227 0.7597432605093725
0.228 0.7602483722495034
0.229 0.7607416976083826
0.23 0.7612411566908438
0.231 0.7617469304140485
0.232 0.7622443573222218
0.233 0.7627406561314986
0.234 0.763243175932565
0.23500000000000001 0.763748683525691
0.23600000000000002 0.7642418165012289
0.23700000000000002 0.7647410775821689
0.23800000000000002 0.7652466078364439
0.23900000000000002 0.7657446955181759
0.24 0.7662406940273977
0.241 0.7667411263721764
0.242 0.7672417518934441
0.243 0.7677416039895526
0.244 0.7682349475953439
0.245 0.7687282912011353
0.246 0.7692216348069265
0.247 0.769714978412718
0.248 0.7702083220185093
0.249 0.7707007090800153
0.25 0.7711869280426599
0.251 0.7716731470053044
0.252 0.772159365967949
0.253 0.7726455849305935
0.254 0.7731318038932382
0.255 0.773617522464052
0.256 0.7740967690777548
0.257 0.7745760156914576
0.258 0.7750552623051605
0.259 0.7755345089188633
0.26 0.7760137555325661
0.261 0.776493002146269
0.262 0.7769659838524423
0.263 0.7774384056414541
0.264 0.7779108274304658
0.265 0.7783832492194775
0.266 0.7788556710084893
0.267 0.779328092797501
0.268 0.779796024103963
0.269 0.7802617640199828
0.27 0.7807275039360027
0.271 0.7811932438520225
0.272 0.7816589837680423
0.273 0.7821247236840622
0.274 0.7825882833096718
0.275 0.7830474799191446
0.276 0.7835066765286174
0.277 0.7839658731380903
0.278 0.7844250697475631
0.279 0.7848842663570359
0.28 0.7853434629665088
0.281 0.7857968873119305
0.28200000000000003 0.7862496749738528
0.28300000000000003 0.786702462635775
0.28400000000000003 0.7871552502976973
0.28500000000000003 0.7876080379596196
0.28600000000000003 0.7880608256215419
0.28700000000000003 0.7885112678280233
0.28800000000000003 0.788957776862829
0.289 0.7894042858976346
0.29 0.7898507949324403
0.291 0.7902973039672458
0.292 0.7907438130020514
0.293 0.7911903220368571
0.294 0.7916322102143319
0.295 0.7920725670643901
0.296 0.7925129239144483
0.297 0.7929532807645064
0.298 0.7933936376145646
0.299 0.7938339944646228
0.3 0.7942741559234623
0.301 0.794708483305682
0.302 0.7951428106879016
0.303 0.7955771380701213
0.304 0.7960114654523409
0.305 0.7964457928345605
0.306 0.7968801202167802
0.307 0.7973131671183051
0.308 0.7977415841693076
0.309 0.7981700012203101
0.31 0.7985984182713126
0.311 0.7990268353223151
0.312 0.7994552523733176
0.313 0.7998836694243201
0.314 0.8003103309058436
0.315 0.8007329533201335
0.316 0.8011555757344235
0.317 0.8015781981487134
0.318 0.8020008205630034
0.319 0.8024234429772934
0.32 0.8028460653915833
0.321 0.8032670372716346
0.322 0.8036839774331704
0.323 0.8041009175947063
0.324 0.8045178577562422
0.325 0.8049347979177781
0.326 0.8053517380793139
0.327 0.8057686782408497
0.328 0.8061846247944799
0.329 0.8065959919020188
0.33 0.8070073590095577
0.331 0.8074187261170966
0.332 0.8078300932246355
0.333 0.8082414603321744
0.334 0.8086528274397132
0.335 0.8090641945472521
0.336 0.809470283253587
0.337 0.8098761834401542
0.338 0.8102820836267214
0.339 0.8106879838132885
0.34 0.8110938839998557
0.341 0.8114997841864229
0.342 0.81190568437299
0.343 0.8123080914283685
0.34400000000000003 0.812708627875179
0.34500000000000003 0.8131091643219893
0.34600000000000003 0.8135097007687997
0.34700000000000003 0.8139102372156102
0.34800000000000003 0.8143107736624206
0.34900000000000003 0.8147113101092309
0.35000000000000003 0.8151106119349445
0.35100000000000003 0.8155058849800827
0.352 0.8159011580252208
0.353 0.8162964310703589
0.354 0.8166917041154971
0.355 0.8170869771606352
0.356 0.8174822502057734
0.357 0.8178775232509115
0.358 0.8182691051288841
0.359 0.818659212371029
0.36 0.8190493196131738
0.361 0.8194394268553188
0.362 0.8198295340974637
0.363 0.8202196413396086
0.364 0.8206097485817534
0.365 0.8209993983259434
0.366 0.8213844347234073
0.367 0.8217694711208712
0.368 0.8221545075183351
0.369 0.822539543915799
0.37 0.822924580313263
0.371 0.8233096167107269
0.372 0.8236946531081908
0.373 0.8240778939899387
0.374 0.8244579519552715
0.375 0.8248380099206043
0.376 0.8252180678859371
0.377 0.8255981258512699
0.378 0.8259781838166027
0.379 0.8263582417819355
0.38 0.8267382997472683
0.381 0.8271157918299185
0.382 0.8274909613203136
0.383 0.8278661308107088
0.384 0.828241300301104
0.385 0.8286164697914992
0.386 0.8289916392818943
0.387 0.8293668087722895
0.388 0.8297419782626847
0.389 0.8301143540370125
0.39 0.8304847226407365
0.391 0.8308550912444604
0.392 0.8312254598481844
0.393 0.8315958284519084
0.394 0.8319661970556324
0.395 0.8323365656593563
0.396 0.8327069342630803
0.397 0.8330748000053059
0.398 0.8334404530243589
0.399 0.8338061060434118
0.4 0.8341717590624647
0.401 0.8345374120815177
0.402 0.8349030651005707

